Low optical polarisation at the core of the optically-thin jet of M87

We study the optical linear and circular polarisation in the optically-thin regime of the core and jet of M87. Observations were acquired two days before the Event Horizon Telescope (EHT) campaign in early April 2017. A high degree ($\sim 20$ per cent) of linear polarisation (P$_{\rm lin}$) is detected in the bright jet knots resolved at $\sim 10\, \rm{arcsec}$ to $23\, \rm{arcsec}$ ($0.8$-$1.8\, \rm{kpc}$) from the centre, whereas the nucleus and inner jet show P$_{\rm lin} \lesssim 5$ per cent. The position angle of the linear polarisation shifts by $\sim 90$ degrees from each knot to the adjacent ones, with the core angle perpendicular to the first knot. The nucleus was in a low level of activity (P$_{\rm lin} \sim 2$-$3$ per cent), and no emission was detected from HST-1. No circular polarisation was detected either in the nucleus or the jet above a $3\sigma$ level of P$_{\rm circ} \leq 1.5$ per cent, discarding the conversion of P$_{\rm lin}$ into P$_{\rm circ}$. A disordered magnetic field configuration or a mix of unresolved knots polarised along axes with different orientations could explain the low P$_{\rm lin}$. The latter implies a smaller size of the core knots, in line with current interferometric observations. Polarimetry with EHT can probe this scenario in the future. A steep increase of both P$_{\rm lin}$ and P$_{\rm circ}$ with increasing frequency is expected for the optically-thin domain, above the turnover point. This work describes the methodology to recover the four Stokes parameters using a $\lambda/4$ wave-plate polarimeter.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
